Grand Unification in the Heterotic Brane World

The compactification of the heterotic string on six-dimensional orbifolds is reviewed. Some important technical aspects of their construction are clarified and new parameters, called generalized discrete torsion, are introduced and related to the torsionless construction. Furthermore, a systematic search for MSSM-like models is performed in the context of Z6-II orbifolds, addressing questions like the identification of a supersymmetric vacuum with a naturally small mu-term and proton decay. Finally, the blow-up of Z3 singularities is discussed in the local and in the global case - also in the presence of Wilson lines. This procedure is exemplified with the resolution of a Z3 MSSM candidate.

==> orbifoldcone.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{/users/patrick/PhDThesis/orbifoldcone.pstex}%
\end{picture}%
\setlength{\unitlength}{1657sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6178,7013)(2443,-8915)
\end{picture}%

